Quantum Dissipative Search via Lindbladians

Closed quantum systems follow a unitary time evolution that can be simulated on quantum computers. By incorporating non-unitary effects via, e.g., measurements on ancilla qubits, these algorithms can be extended to open-system dynamics, such as Markovian processes described by the Lindblad master equation. In this paper, we analyze the convergence criteria and speed of a Markovian, purely dissipative quantum random walk on an unstructured classical search space. Notably, we show that certain jump operators make the quantum process replicate a classical one, while others yield differences between open quantum (OQRW) and classical random walks. We also clarify a previously observed quadratic speedup, demonstrating that OQRWs are no more efficient than classical search. Finally, we analyze a dissipative discrete-time ground-state preparation algorithm with a lower implementation cost. This allows us to interpolate between the dissipative and the unitary domain and thereby illustrate the important role of coherence for the quadratic speedup.

==> Images/hatgammaofomega.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.528435in}{2.646326in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.528435in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.528435in}{2.646326in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.646326in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.441054in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175592in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175592in}{2.328767in}}%
\pgfpathlineto{\pgfqpoint{0.441054in}{2.328767in}}%
\pgfpathlineto{\pgfqpoint{0.441054in}{0.291096in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.860068in}{0.291096in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.860068in,y=0.193874in,,top]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle 0.0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.808323in}{0.291096in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.808323in,y=0.193874in,,top]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle -\Delta=-1\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.808323in,y=0.051899in,,top]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle \omega\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.441054in}{0.291096in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.288469in, y=0.257338in, left, base]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.441054in}{1.989155in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.288469in, y=1.955398in, left, base]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle {1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.232914in,y=1.309932in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle \hat{\gamma}(\omega)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.441054in}{0.291096in}}{\pgfqpoint{2.734537in}{2.037671in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{2.710125pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.807843,0.819608}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.440602in}{1.989155in}}%
\pgfpathlineto{\pgfqpoint{2.859858in}{1.989155in}}%
\pgfpathlineto{\pgfqpoint{2.861435in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175939in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175939in}{0.291096in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.441054in}{0.291096in}}{\pgfqpoint{2.734537in}{2.037671in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{2.710125pt}%
\definecolor{currentstroke}{rgb}{0.941176,0.501961,0.501961}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.440602in}{0.291159in}}%
\pgfpathlineto{\pgfqpoint{0.591543in}{0.292480in}}%
\pgfpathlineto{\pgfqpoint{0.652550in}{0.295145in}}%
\pgfpathlineto{\pgfqpoint{0.694624in}{0.299104in}}%
\pgfpathlineto{\pgfqpoint{0.728283in}{0.304458in}}%
\pgfpathlineto{\pgfqpoint{0.756683in}{0.311206in}}%
\pgfpathlineto{\pgfqpoint{0.781402in}{0.319314in}}%
\pgfpathlineto{\pgfqpoint{0.804016in}{0.329036in}}%
\pgfpathlineto{\pgfqpoint{0.825053in}{0.340481in}}%
\pgfpathlineto{\pgfqpoint{0.845039in}{0.353878in}}%
\pgfpathlineto{\pgfqpoint{0.864498in}{0.369642in}}%
\pgfpathlineto{\pgfqpoint{0.883431in}{0.387887in}}%
\pgfpathlineto{\pgfqpoint{0.902364in}{0.409316in}}%
\pgfpathlineto{\pgfqpoint{0.921298in}{0.434223in}}%
\pgfpathlineto{\pgfqpoint{0.940231in}{0.462876in}}%
\pgfpathlineto{\pgfqpoint{0.959690in}{0.496461in}}%
\pgfpathlineto{\pgfqpoint{0.979675in}{0.535507in}}%
\pgfpathlineto{\pgfqpoint{1.000186in}{0.580489in}}%
\pgfpathlineto{\pgfqpoint{1.021749in}{0.633145in}}%
\pgfpathlineto{\pgfqpoint{1.044890in}{0.695606in}}%
\pgfpathlineto{\pgfqpoint{1.070134in}{0.770319in}}%
\pgfpathlineto{\pgfqpoint{1.098534in}{0.861576in}}%
\pgfpathlineto{\pgfqpoint{1.132720in}{0.979322in}}%
\pgfpathlineto{\pgfqpoint{1.187942in}{1.178966in}}%
\pgfpathlineto{\pgfqpoint{1.241060in}{1.368049in}}%
\pgfpathlineto{\pgfqpoint{1.274193in}{1.477890in}}%
\pgfpathlineto{\pgfqpoint{1.302067in}{1.562861in}}%
\pgfpathlineto{\pgfqpoint{1.327312in}{1.632833in}}%
\pgfpathlineto{\pgfqpoint{1.350453in}{1.690613in}}%
\pgfpathlineto{\pgfqpoint{1.372541in}{1.739875in}}%
\pgfpathlineto{\pgfqpoint{1.393578in}{1.781423in}}%
\pgfpathlineto{\pgfqpoint{1.413564in}{1.816148in}}%
\pgfpathlineto{\pgfqpoint{1.433023in}{1.845701in}}%
\pgfpathlineto{\pgfqpoint{1.452482in}{1.871295in}}%
\pgfpathlineto{\pgfqpoint{1.471941in}{1.893218in}}%
\pgfpathlineto{\pgfqpoint{1.491400in}{1.911793in}}%
\pgfpathlineto{\pgfqpoint{1.510860in}{1.927361in}}%
\pgfpathlineto{\pgfqpoint{1.530845in}{1.940579in}}%
\pgfpathlineto{\pgfqpoint{1.551882in}{1.951863in}}%
\pgfpathlineto{\pgfqpoint{1.574497in}{1.961439in}}%
\pgfpathlineto{\pgfqpoint{1.599215in}{1.969416in}}%
\pgfpathlineto{\pgfqpoint{1.626563in}{1.975840in}}%
\pgfpathlineto{\pgfqpoint{1.658119in}{1.980895in}}%
\pgfpathlineto{\pgfqpoint{1.695985in}{1.984625in}}%
\pgfpathlineto{\pgfqpoint{1.744370in}{1.987056in}}%
\pgfpathlineto{\pgfqpoint{1.809585in}{1.987986in}}%
\pgfpathlineto{\pgfqpoint{1.878481in}{1.986848in}}%
\pgfpathlineto{\pgfqpoint{1.929496in}{1.983932in}}%
\pgfpathlineto{\pgfqpoint{1.967889in}{1.979614in}}%
\pgfpathlineto{\pgfqpoint{1.999444in}{1.973887in}}%
\pgfpathlineto{\pgfqpoint{2.026266in}{1.966830in}}%
\pgfpathlineto{\pgfqpoint{2.050459in}{1.958198in}}%
\pgfpathlineto{\pgfqpoint{2.072548in}{1.947977in}}%
\pgfpathlineto{\pgfqpoint{2.093059in}{1.936080in}}%
\pgfpathlineto{\pgfqpoint{2.113044in}{1.921884in}}%
\pgfpathlineto{\pgfqpoint{2.131977in}{1.905725in}}%
\pgfpathlineto{\pgfqpoint{2.150911in}{1.886606in}}%
\pgfpathlineto{\pgfqpoint{2.169844in}{1.864217in}}%
\pgfpathlineto{\pgfqpoint{2.188777in}{1.838270in}}%
\pgfpathlineto{\pgfqpoint{2.207710in}{1.808509in}}%
\pgfpathlineto{\pgfqpoint{2.227170in}{1.773728in}}%
\pgfpathlineto{\pgfqpoint{2.247155in}{1.733417in}}%
\pgfpathlineto{\pgfqpoint{2.268192in}{1.685871in}}%
\pgfpathlineto{\pgfqpoint{2.290281in}{1.630338in}}%
\pgfpathlineto{\pgfqpoint{2.313947in}{1.564695in}}%
\pgfpathlineto{\pgfqpoint{2.339718in}{1.486555in}}%
\pgfpathlineto{\pgfqpoint{2.369170in}{1.389956in}}%
\pgfpathlineto{\pgfqpoint{2.405984in}{1.261118in}}%
\pgfpathlineto{\pgfqpoint{2.523266in}{0.844510in}}%
\pgfpathlineto{\pgfqpoint{2.552717in}{0.751353in}}%
\pgfpathlineto{\pgfqpoint{2.579014in}{0.675371in}}%
\pgfpathlineto{\pgfqpoint{2.602680in}{0.613508in}}%
\pgfpathlineto{\pgfqpoint{2.625295in}{0.560500in}}%
\pgfpathlineto{\pgfqpoint{2.646858in}{0.515604in}}%
\pgfpathlineto{\pgfqpoint{2.667369in}{0.477955in}}%
\pgfpathlineto{\pgfqpoint{2.687354in}{0.445850in}}%
\pgfpathlineto{\pgfqpoint{2.706813in}{0.418709in}}%
\pgfpathlineto{\pgfqpoint{2.726273in}{0.395359in}}%
\pgfpathlineto{\pgfqpoint{2.745732in}{0.375488in}}%
\pgfpathlineto{\pgfqpoint{2.765191in}{0.358762in}}%
\pgfpathlineto{\pgfqpoint{2.785176in}{0.344496in}}%
\pgfpathlineto{\pgfqpoint{2.805687in}{0.332536in}}%
\pgfpathlineto{\pgfqpoint{2.827776in}{0.322257in}}%
\pgfpathlineto{\pgfqpoint{2.851443in}{0.313737in}}%
\pgfpathlineto{\pgfqpoint{2.877739in}{0.306705in}}%
\pgfpathlineto{\pgfqpoint{2.907191in}{0.301168in}}%
\pgfpathlineto{\pgfqpoint{2.942428in}{0.296883in}}%
\pgfpathlineto{\pgfqpoint{2.986606in}{0.293853in}}%
\pgfpathlineto{\pgfqpoint{3.049191in}{0.291977in}}%
\pgfpathlineto{\pgfqpoint{3.162791in}{0.291181in}}%
\pgfpathlineto{\pgfqpoint{3.175939in}{0.291159in}}%
\pgfpathlineto{\pgfqpoint{3.175939in}{0.291159in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.441054in}{0.291096in}}{\pgfqpoint{2.734537in}{2.037671in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.806750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{6.660000pt}{2.880000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.756578in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{0.756578in}{2.328767in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.441054in}{0.291096in}}{\pgfqpoint{2.734537in}{2.037671in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.702625pt}%
\definecolor{currentstroke}{rgb}{0.827451,0.827451,0.827451}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.808323in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{1.808323in}{2.328767in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.441054in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{0.441054in}{2.328767in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.175592in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175592in}{2.328767in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.441054in}{0.291096in}}%
\pgfpathlineto{\pgfqpoint{3.175592in}{0.291096in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.441054in}{2.328767in}}%
\pgfpathlineto{\pgfqpoint{3.175592in}{2.328767in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.499388in}{0.332763in}}%
\pgfpathlineto{\pgfqpoint{1.587275in}{0.332763in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.603942in}{0.332763in}}{\pgfqpoint{1.603942in}{0.349429in}}%
\pgfpathlineto{\pgfqpoint{1.603942in}{0.707300in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.603942in}{0.723966in}}{\pgfqpoint{1.587275in}{0.723966in}}%
\pgfpathlineto{\pgfqpoint{0.499388in}{0.723966in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.482721in}{0.723966in}}{\pgfqpoint{0.482721in}{0.707300in}}%
\pgfpathlineto{\pgfqpoint{0.482721in}{0.349429in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.482721in}{0.332763in}}{\pgfqpoint{0.499388in}{0.332763in}}%
\pgfpathlineto{\pgfqpoint{0.499388in}{0.332763in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{2.710125pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.807843,0.819608}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.516054in}{0.657300in}}%
\pgfpathlineto{\pgfqpoint{0.599388in}{0.657300in}}%
\pgfpathlineto{\pgfqpoint{0.682721in}{0.657300in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.749388in,y=0.628133in,left,base]{\color{textcolor}\rmfamily\fontsize{6.000000}{7.200000}\selectfont Ideal \(\displaystyle \hat{\gamma}(\omega)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{2.710125pt}%
\definecolor{currentstroke}{rgb}{0.941176,0.501961,0.501961}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.516054in}{0.532300in}}%
\pgfpathlineto{\pgfqpoint{0.599388in}{0.532300in}}%
\pgfpathlineto{\pgfqpoint{0.682721in}{0.532300in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.749388in,y=0.503133in,left,base]{\color{textcolor}\rmfamily\fontsize{6.000000}{7.200000}\selectfont Approximate \(\displaystyle \hat{\gamma}(\omega)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.806750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{6.660000pt}{2.880000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.516054in}{0.411466in}}%
\pgfpathlineto{\pgfqpoint{0.599388in}{0.411466in}}%
\pgfpathlineto{\pgfqpoint{0.682721in}{0.411466in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.749388in,y=0.382300in,left,base]{\color{textcolor}\rmfamily\fontsize{6.000000}{7.200000}\selectfont \(\displaystyle -M_{\omega}\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

